A variationally consistent beam-to-beam point coupling formulation for geometrically exact beam theories

Slender beam-like structures frequently occur in engineering applications and often interact at discrete locations through joints or connectors. Accurate modeling of such interactions is particularly challenging when different numerical formulations are involved in terms of underlying beam theory, interpolation schemes, and rotation parametrization. In this work, a versatile formulation-independent beam-to-beam point coupling approach is proposed within the framework of the geometrically exact beam theory discretized by the finite element method. The coupling constraints are expressed solely in terms of cross-section kinematics, namely centroid positions and orientations. Suitable generalized deformation measures for positional and rotational coupling are introduced, allowing for general coupling configurations, including relative rotations and non-coincident cross-section centroids in the reference configuration. The contribution of the coupling conditions to the weak form of the balance equations is derived in a variationally consistent manner and can be incorporated directly into the weak form of existing beam finite element models. Constraint enforcement is formulated using a Lagrange multiplier method and a penalty regularization. The proposed approach satisfies key properties such as objectivity, symmetry, and consistency with an stress-free reference configuration. Numerical examples demonstrate the robustness and flexibility of the method for coupling beams with different formulations and discretizations, even when the interaction points are located at arbitrary positions within beam elements.

==> figures/examples_cylinder_force_displacement.csv <==
displacement,force
0.0,0.0
0.002,2.0564310324870383e-05
0.004,4.071719327960189e-05
0.006,6.0696710808780985e-05
0.008,8.050326929813728e-05
0.010000000000000002,0.00010013731139230237
0.012000000000000002,0.0001195993151391563
0.014000000000000002,0.00013888979308383304
0.016,0.00015800929127618408
0.018,0.000176958388209907
0.02,0.00019573769367055456
0.022,0.00021434784749649544
0.023999999999999997,0.0002327895182270898
0.025999999999999995,0.00025106340163010726
0.027999999999999997,0.0002691702190933949
0.03,0.00028711071583987894
0.032,0.0003048856589394489
0.034,0.0003224958350881728
0.036000000000000004,0.00033994204806934525
0.038000000000000006,0.0003572251158487388
0.04000000000000001,0.00037434586718526413
0.04200000000000001,0.0003913051376443175
0.04400000000000001,0.0004081037648185208
0.04600000000000001,0.00042474258254533573
0.048000000000000015,0.00044122241377105703
0.05000000000000002,0.00045754406164351066
0.05200000000000002,0.00047370829819911626
0.05400000000000002,0.000489715849778203
0.05600000000000002,0.0005055673779310989
0.058000000000000024,0.0005212634539871208
0.060000000000000026,0.0005368045246338198
0.06200000000000003,0.0005521908644951075
0.06400000000000003,0.0005674225095497874
0.06600000000000003,0.0005824991617931152
0.06800000000000003,0.0005974200497099863
0.07000000000000003,0.0006121837191606029
0.07200000000000004,0.0006267877115537045
0.07400000000000004,0.0006412280535781731
0.07600000000000004,0.0006554984201961631
0.07800000000000004,0.000669588706839965
0.08000000000000004,0.0006834824796652069
0.08200000000000005,0.0006971521679379497
0.08400000000000005,0.0007105493851864615
0.08600000000000005,0.0007235838117173918
0.08800000000000005,0.0007360722642260567
0.09000000000000005,0.0007475994149450233
0.09200000000000005,0.0007570731884823042
0.09400000000000006,0.0007610482081617613
0.09600000000000006,0.0007495702034888958
0.09800000000000006,0.0007266960398460508
0.10000000000000005,0.0007094703058977546
0.10200000000000005,0.0006973911207370651
0.10400000000000005,0.0006885654319555924
0.10600000000000005,0.0006818629749589948
0.10800000000000005,0.0006766133174797561
0.11000000000000006,0.0006723990449108235
0.11200000000000006,0.0006689486369124758
0.11400000000000006,0.0006660816852151847
0.11600000000000006,0.000663678237339374
0.11800000000000006,0.0006616577501746542
0.12000000000000006,0.0006599630011206918
0.12200000000000007,0.0006585494109552859
0.12400000000000007,0.0006573796442055201
0.12600000000000008,0.0006564215071255271
0.12800000000000009,0.0006556471698279056
0.1300000000000001,0.0006550327050113827
0.1320000000000001,0.0006545576393436956
0.1340000000000001,0.0006542044894256888
0.1360000000000001,0.0006539583138461356
0.1380000000000001,0.0006538063068497755
0.1400000000000001,0.0006537374443048528
0.1420000000000001,0.0006537421825486121
0.1440000000000001,0.0006538122055972339
0.1460000000000001,0.0006539402144840138
0.1480000000000001,0.0006541197521877874
0.1500000000000001,0.0006543450582592509
0.1520000000000001,0.0006546109479687392
0.1540000000000001,0.0006549127116503507
0.1560000000000001,0.0006552460306713345
0.1580000000000001,0.0006556069071047103
0.16000000000000011,0.0006559916047388597
0.16200000000000012,0.0006563965995828433
0.16400000000000012,0.0006568185383806844
0.16600000000000012,0.000657254204065831
0.16800000000000012,0.0006577004873404041
0.17000000000000012,0.0006581543638956469
0.17200000000000013,0.000658612877009439
0.17400000000000013,0.0006590731254932228
0.17600000000000013,0.0006595322571426815
0.17800000000000013,0.0006599874680025711
0.18000000000000013,0.0006604360077781054
0.18200000000000013,0.0006608751917241459
0.18400000000000014,0.0006613024190120763
0.18600000000000014,0.0006617151970999321
0.18800000000000014,0.0006621111706807127
0.19000000000000014,0.0006624881523203682
0.19200000000000014,0.0006628441497482543
0.19400000000000014,0.0006631773816348897
0.19600000000000015,0.0006634862692246609
0.19800000000000015,0.0006637693844248456
0.20000000000000015,0.0006640253239595498


==> figures/examples_elbow_connector_convergence.csv <==
penalty,error
0.1,0.15545023762080076
1.0,0.020936010647173865
10.0,0.002171125546485183
100.0,0.00021792081099533483


==> figures/examples_elbow_penalty_convergence.csv <==
penalty,error
0.1,0.07342044110247932
1.0,0.008436997690787698
10.0,0.0008565956516794902
100.0,8.579077109155566e-05
1000.0,8.580391448183937e-06
10000.0,8.580522907982194e-07


==> figures/examples_helix_time_displacement.csv <==
time,displacement_x,displacement_y,displacement_z
0.0,0.0,0.0,0.0
1.0,-9.864044234086933e-06,-0.00012557054485040593,0.0003003151793805614
2.0,-6.132275447323643e-05,-0.0007319993102771952,0.0014683711427707635
3.0,-0.0001853701330163382,-0.002192511712009637,0.0038745828769712887
4.0,-0.00039849490703791624,-0.004753051441323199,0.007776709646377
5.0,-0.0007355349053748128,-0.008614749605040547,0.013369854452285779
6.0,-0.0012441534397371612,-0.01395693816006185,0.020801144159772633
7.0,-0.001968449063241673,-0.020911761774831793,0.030199370716607277
8.0,-0.002968095804257498,-0.029588542782404203,0.041624541173469254
9.0,-0.004321377562684026,-0.04009221461156205,0.055128783857391284
10.0,-0.006122713614008957,-0.05250905474173707,0.07073733809506955
11.0,-0.00845717988504302,-0.06693796464771885,0.0884635850308424
12.0,-0.01140547303691064,-0.08346769500897484,0.1083174297307945
13.0,-0.015066771657272549,-0.1021422821023175,0.13026823828303336
14.0,-0.01954053084471341,-0.12296784365188083,0.15421503918493862
15.0,-0.024937985434002607,-0.1459284468557576,0.18007539509135206
16.0,-0.03136605005196191,-0.17103809364477723,0.2077901741300181
17.0,-0.03890668349019122,-0.19838099928009625,0.23728920736957093
18.0,-0.04761233568465917,-0.22799202815077302,0.2684589740758838
19.0,-0.0574980265574081,-0.25980329355615317,0.301165209216153
20.0,-0.0685747216935304,-0.2937190355797438,0.3352618127650562
21.0,-0.08081926142649354,-0.32937780703361946,0.3701792479331587
22.0,-0.09413088964651806,-0.3661068360628489,0.4051770610489811
23.0,-0.10840361421985056,-0.40330035273718856,0.440018052923433
24.0,-0.12359077161684873,-0.4405870101115016,0.4745883102420976
25.0,-0.13966657599396903,-0.4777027876885993,0.5088143367751705
26.0,-0.15661297190178547,-0.5143853243220669,0.5426353092400369
27.0,-0.17442844909145316,-0.5504666901607294,0.5759724303258835
28.0,-0.1930874888210612,-0.5858380723759091,0.6088531411842748
29.0,-0.21249519669034767,-0.6203946385547198,0.6412479176077408
30.0,-0.23249280461739064,-0.6541172420389516,0.6731361535711429
31.0,-0.25295027697690076,-0.6870026992195017,0.7045144288218257
32.0,-0.27374303213471496,-0.7190972715865467,0.7353457799226959
33.0,-0.2946915946979758,-0.7505019805703699,0.7655705555240342
34.0,-0.3156074144048442,-0.7813353314818573,0.7952066885574087
35.0,-0.33631447351791977,-0.8117463234189671,0.8241982586248042
36.0,-0.35673136993366894,-0.8417709454117128,0.8524800496195386
37.0,-0.37687000869116627,-0.8712840054661183,0.8800114668023635
38.0,-0.39676772620842415,-0.9002120665952376,0.9067776272350887
39.0,-0.4164711726769674,-0.9285744932475246,0.9327596386866972
40.0,-0.4359782987675387,-0.956367110616456,0.9579690065157003
41.0,-0.4552631840766965,-0.9836903821040602,0.9825895854082045
42.0,-0.4743084372385966,-1.0106887891996743,1.0068717106592775
43.0,-0.4930958946662234,-1.0374388593660384,1.0308576094738822
44.0,-0.5116113166000962,-1.0639257841475294,1.054481628748654
45.0,-0.529848877415305,-1.0901002666787698,1.0776644665963602
46.0,-0.5478481024002426,-1.1159683514193737,1.100320138515281
47.0,-0.5656820658716213,-1.1414240335631993,1.1223739984706462
48.0,-0.583431120545149,-1.1663291158909406,1.1437131595774854
49.0,-0.6012076906032511,-1.1905860595875082,1.1643463780221062
50.0,-0.6191305264144111,-1.214037944185494,1.1842821440656977
51.0,-0.637255403643082,-1.236552357435552,1.2035621881884886
52.0,-0.6555842000154142,-1.2579984446029535,1.2222104536047969
53.0,-0.6741202217837776,-1.2782738417805461,1.2402465914246736
54.0,-0.6928986389809926,-1.2972981473255074,1.2576797647728792
55.0,-0.7119568481425036,-1.3149407243289841,1.2745914356680395
56.0,-0.7312988119384936,-1.331168072601992,1.2910313786283591
57.0,-0.7509553780001357,-1.3460744547160373,1.3070193867384852
58.0,-0.7709603511873855,-1.3597236393298273,1.3225714740894823
59.0,-0.791288868008289,-1.372099377374464,1.3376837126541066
60.0,-0.8119147679035505,-1.383148493723987,1.3523801411651561
61.0,-0.8328550124527141,-1.3927833210470972,1.3666250669652005
62.0,-0.8541744355052385,-1.4009213576792792,1.380275229685477
63.0,-0.8759430706349773,-1.4074685256697117,1.3931600037927776
64.0,-0.8982426623116888,-1.4124108894303091,1.4052521098390347
65.0,-0.9211947630019828,-1.415825449384441,1.4165681282683291
66.0,-0.9448764394659359,-1.417828075500941,1.4272053949943047
67.0,-0.9693224740649153,-1.4187016463418267,1.4372816804393729
68.0,-0.9945243235525223,-1.4187445427859875,1.4468969534820726
69.0,-1.0203452417014136,-1.4181837684308234,1.456093765194609
70.0,-1.0465849821607642,-1.4172503494238724,1.4648443180590753
71.0,-1.0730956786808934,-1.4161482799738494,1.4730795726221295
72.0,-1.099828897839944,-1.4150529813343014,1.4808956617998632
73.0,-1.1267477433971531,-1.4139858718635867,1.488425392215147
74.0,-1.1537165411339498,-1.4129138526509994,1.4957237207545315
75.0,-1.1805869455097,-1.4119111548634693,1.5028025717510083
76.0,-1.207235725771999,-1.4109767753872908,1.509660442886405
77.0,-1.2335178794107673,-1.4099878244579536,1.5163828188488786
78.0,-1.2593223369131696,-1.408851415202442,1.5231475341993903
79.0,-1.2845561749744814,-1.4075518833150866,1.5300941528340726
80.0,-1.3091368682922577,-1.406076547890385,1.5372514992295656
81.0,-1.3330597772912427,-1.4043990220277474,1.5446733165759614
82.0,-1.3563786831140936,-1.402549648756274,1.5524784796974735
83.0,-1.3791691054121535,-1.400648985312437,1.5607836408936056
84.0,-1.4014373373157536,-1.3987676741062016,1.569579646357198
85.0,-1.4231374653525022,-1.3969848995672411,1.5787316415592976
86.0,-1.444319267153395,-1.3954153747435876,1.5880387660650523
87.0,-1.465077690923578,-1.3941055106014,1.597392901728643
88.0,-1.485449100409773,-1.3931663946071196,1.6067170496383891
89.0,-1.5053568768103642,-1.3927535953724193,1.6159364006261736
90.0,-1.5246631866382683,-1.3930480212805534,1.6250651331160508
91.0,-1.5432796335582346,-1.394233718551646,1.6342171049036054
92.0,-1.5610988401468429,-1.3963882948259791,1.6434299575046545
93.0,-1.578037796823049,-1.3995662603296835,1.652721004540675
94.0,-1.5941416530228043,-1.4036941886488101,1.6621207626473478
95.0,-1.6094906089509438,-1.4084330953502855,1.6717060013906266
96.0,-1.6241829141637125,-1.4133584197976268,1.6814810637010957
97.0,-1.6383448997119712,-1.4181228670058794,1.691306129564591
98.0,-1.652148630467444,-1.42244148140557,1.7010201736988595
99.0,-1.6658241398797218,-1.4260024872829977,1.7105580808635672
100.0,-1.679527781636143,-1.428596627975074,1.7199260673635646
101.0,-1.6933694811692734,-1.4301643551167433,1.729043734907476
102.0,-1.7074531312128685,-1.4306841955231813,1.7377780233791444
103.0,-1.72181649779181,-1.430138099040179,1.7459916812133365
104.0,-1.7365041434448756,-1.4285280254997812,1.7536586081098164
105.0,-1.751567664570071,-1.42585125610187,1.7608308929716117
106.0,-1.7670466383694612,-1.422148012267399,1.767618285080573
107.0,-1.7829760391065044,-1.4174879740662998,1.7740866425765613
108.0,-1.7993186791541116,-1.411874050610636,1.7802985021932916
109.0,-1.8160251515381476,-1.405321188555036,1.7862834602984243
110.0,-1.832953846583009,-1.3977961446056064,1.792003095672353
111.0,-1.8498006591273723,-1.3892833258698452,1.7972289254763982
112.0,-1.8662975334037826,-1.3798856962559418,1.8017858473127486
113.0,-1.8823227209432496,-1.3697256296835536,1.8057220634448399
114.0,-1.897882226783441,-1.358929333152843,1.8091459061902295
115.0,-1.9129921149624056,-1.3476171498368754,1.8121024282882594
116.0,-1.9276653192949136,-1.3358762086627365,1.8146943326510012
117.0,-1.9419569275300115,-1.3237431695100612,1.817057577391516
118.0,-1.9559065316514657,-1.3112191812651393,1.8191856803446296
119.0,-1.9695790630368528,-1.2983518634019273,1.8210495942968485
120.0,-1.9831311256282877,-1.28517776734209,1.822648030432763
121.0,-1.996725672482853,-1.2716609311788625,1.8240544497962148
122.0,-2.0105087570087044,-1.2577510087576216,1.8252859831476442
123.0,-2.024593976568081,-1.2435206782352684,1.826327581462806
124.0,-2.0389474612542187,-1.2291752594791145,1.8271065209714745
125.0,-2.0534461082429063,-1.2149601630068299,1.8275971216601086
126.0,-2.0679793617033253,-1.2010764142638923,1.8277838298394684
127.0,-2.082493073341283,-1.1876374254330584,1.8276633362062977
128.0,-2.0969873885090036,-1.174701999055102,1.8272730329286873
129.0,-2.1113985362521253,-1.1621948286197283,1.8266922179256646
130.0,-2.1256051275451924,-1.1499479459152868,1.8260086214974223
131.0,-2.1394106458210636,-1.1377851160652643,1.8253794051505494
132.0,-2.152512441106119,-1.1255743728408052,1.8249494768939307
133.0,-2.1645519485322775,-1.1131944292256049,1.8246902172662143
134.0,-2.175146461194425,-1.100444745690542,1.8244927743534074
135.0,-2.184054967192912,-1.0871758134460214,1.8243327431767895
136.0,-2.191180932302438,-1.073364332148651,1.8242978004114807
137.0,-2.1965050606920262,-1.0590067153463794,1.8244626145699154
138.0,-2.200083515888015,-1.0441128148042556,1.824825352578772
139.0,-2.2019947965318876,-1.0287109206153024,1.8252379885433943
140.0,-2.202368101210132,-1.0128583671976426,1.825571983462737
141.0,-2.2014103525095,-0.9967095753417401,1.8257420753871205
142.0,-2.1993262191705,-0.9805436672127605,1.8256985401420902
143.0,-2.19634070067477,-0.96466212269356,1.82539655664484
144.0,-2.1927405617571085,-0.9493560304720151,1.8248210504005709
145.0,-2.1888064682295387,-0.9347711257642098,1.823948071461965
146.0,-2.184775933292458,-0.920877832966639,1.8227912297410693
147.0,-2.1807818049617147,-0.9075848369379399,1.8213771721984156
148.0,-2.176859585934753,-0.8946625345285766,1.8197347658162517
149.0,-2.172922883636834,-0.8818870239038554,1.8178286491918048
150.0,-2.1687001272252195,-0.8691316180605871,1.8156128450043205
151.0,-2.1639061476053874,-0.8563389660939683,1.813117250139614
152.0,-2.1583667362936763,-0.8434907371331042,1.8103283001793269
153.0,-2.1520754460380904,-0.8305748588351138,1.807286683761797
154.0,-2.14526290818029,-0.8175544297273806,1.8042045791979149
155.0,-2.1382085752174116,-0.804392164080924,1.8012201313907514
156.0,-2.1311574830135394,-0.7911010522089473,1.7983840785313294
157.0,-2.1242848807551247,-0.7777849007270811,1.7957934811847789
158.0,-2.1176898400806734,-0.7645691111579861,1.793518196984591
159.0,-2.1114320206239863,-0.7515499343203211,1.791638677836513
160.0,-2.105465362768921,-0.7388500757317908,1.7900599586527086
161.0,-2.099740481991345,-0.7265550218966172,1.7886281163691606
162.0,-2.0943200047233996,-0.7145670506798844,1.7872820886533312
163.0,-2.0893008287928843,-0.702639668947212,1.7859349070725195
164.0,-2.0847000262893443,-0.6904649929968781,1.7843743325379027
165.0,-2.0804488288538474,-0.6778337389221789,1.7824461336480049
166.0,-2.0764462957611927,-0.6647181980976389,1.7800296993986038
167.0,-2.0726741086660807,-0.651124415103882,1.777112209537064
168.0,-2.069222978208197,-0.6371737668962736,1.7737333463156162
169.0,-2.0662853513868407,-0.6230211111147823,1.769956203089924
170.0,-2.064110059329612,-0.6087861375188268,1.7658125440465255
171.0,-2.062823797986234,-0.5945299711771294,1.7611887697785704
172.0,-2.0623729009399647,-0.5802452907429514,1.7560290713255373
173.0,-2.062512703983645,-0.5659601251537266,1.7502551198778953
174.0,-2.0628549586613683,-0.5517502300517028,1.743727313640596
175.0,-2.06303802720142,-0.5376709449225292,1.736430851183675
176.0,-2.0627498451189754,-0.5237749603337966,1.7284588436748756
177.0,-2.061827489414943,-0.510092513041076,1.7199219749993286
178.0,-2.0603214970613437,-0.4965955495773628,1.7109216604553836
179.0,-2.0583766476318797,-0.4832093215423531,1.7014652224799551
180.0,-2.0561721004786166,-0.46977197934693365,1.6916811424218778
181.0,-2.0538532785241554,-0.4561211126111411,1.6815989975420553
182.0,-2.0515209377341,-0.44220450389830396,1.6711027121081763
183.0,-2.0493463380271217,-0.4280922733005928,1.660138741818038
184.0,-2.047630573372345,-0.4138954165337176,1.6488643726729286
185.0,-2.0466521296336393,-0.3997085861576489,1.6374666696320137
186.0,-2.046501579876463,-0.3856028952483862,1.6260938616935317
187.0,-2.047025721478189,-0.3717085022321886,1.614896804873613
188.0,-2.0478933918305047,-0.35816413104363504,1.6039626854649747
189.0,-2.0486869345360526,-0.3449794487766508,1.5933345063173405
190.0,-2.0489528624605122,-0.33204655396766164,1.5830296255549072
191.0,-2.048335570137242,-0.31930792819135073,1.57311403800424
192.0,-2.0466672002042676,-0.30675026427834085,1.5634948140157778
193.0,-2.0439829670319205,-0.2943204684250312,1.5539758341345706
194.0,-2.0404694725920853,-0.2818928775893466,1.5443536270931126
195.0,-2.036338667526269,-0.26935093519449715,1.5344562319199415
196.0,-2.0317962449025053,-0.2566459791835071,1.5242209706389147
197.0,-2.0269317396761704,-0.2438072956642835,1.513626769948484
198.0,-2.0217008146261173,-0.2309624777982699,1.5026643851327162
199.0,-2.0160520664974046,-0.21831194638172763,1.4914407532903375
200.0,-2.0100327851162954,-0.20609601416218487,1.480061181477918
201.0,-2.0038612462164545,-0.1944785189621958,1.468693906640972
202.0,-1.9978766649663406,-0.1835050196286184,1.457504134576908
203.0,-1.9924801050144934,-0.17311832535823599,1.446619477153444
204.0,-1.9880065881272209,-0.16320068069712382,1.4359828002766744
205.0,-1.9845897151821001,-0.15356113527049525,1.4253795653177157
206.0,-1.9821717070068066,-0.14401464287926213,1.4147177440427043
207.0,-1.9805539036041073,-0.13451823544720665,1.4039720413859786
208.0,-1.9793622589750288,-0.1251762906627704,1.3931347149573607
209.0,-1.9781409611551903,-0.11618198080561248,1.3822987920098377
210.0,-1.9765221692245198,-0.10780131288543641,1.3716864374245379
211.0,-1.9742817997218174,-0.10022697889725772,1.3614896573402948
212.0,-1.9713747534964137,-0.09359545764504736,1.351880568461164
213.0,-1.9679261063543232,-0.08799871998980976,1.342996299659152
214.0,-1.9641497641832948,-0.08350533492572024,1.3349662068016297
215.0,-1.960255134390787,-0.08011052065659095,1.327852987898197
216.0,-1.9563786242463057,-0.07764198847876991,1.3216361179477882
217.0,-1.9526802470147886,-0.07577817111428937,1.3163118099971207
218.0,-1.9493877728472502,-0.0741728007063692,1.3118988592035699
219.0,-1.9467771137188166,-0.0725630440018594,1.3083761829599982
220.0,-1.945075699791352,-0.0707166761548781,1.3057083581304614
221.0,-1.944325611716357,-0.06854813244200425,1.3037539046589082
222.0,-1.9445020922949525,-0.06611957339344536,1.3023253024873114
223.0,-1.9455735773550873,-0.06358903120394072,1.3010609532073865
224.0,-1.9475195832028702,-0.061096956782164806,1.299583458216203
225.0,-1.9503277793997247,-0.058780961927305725,1.2977231452587379
226.0,-1.9539248484348957,-0.05670188026759249,1.2953430219063762
227.0,-1.9581674512652392,-0.054725343392229196,1.2922571144668709
228.0,-1.9629526297098616,-0.052598566523163075,1.2882234888010213
229.0,-1.9682121210094006,-0.05013745765989716,1.282979015350131
230.0,-1.9738088922658477,-0.04720282834606332,1.276319484029532
231.0,-1.97953770726837,-0.043676772832958,1.2682643981579496
232.0,-1.985134422879393,-0.03946184951713765,1.2589811877892974
233.0,-1.9903149560245506,-0.034485313439032626,1.2488643338642245
234.0,-1.9947140512438968,-0.028782868171036455,1.238409900356432
235.0,-1.9978708341889178,-0.022513598144829162,1.228066636309487
236.0,-1.9994046322997585,-0.015948626212832114,1.2180425527517915
237.0,-1.9990993970337798,-0.009307903517119536,1.2081887868981322
238.0,-1.9970073819646739,-0.0025673993343758297,1.198120672310747
239.0,-1.9934247797172053,0.004523185090272728,1.1874508190792898
240.0,-1.9887003471134355,0.012067272875267696,1.1759903879020754
241.0,-1.9831350536216112,0.01998865247107727,1.1638639961784438
242.0,-1.9768211169498353,0.02818664691648599,1.1513569644439823
243.0,-1.9696922083626422,0.03660105531208513,1.1388850556429695
244.0,-1.9616745429862266,0.045200989069161805,1.1268478304696217
245.0,-1.9526644210589197,0.05398871340581266,1.11530132539567
246.0,-1.94252537091923,0.06303478702732185,1.1039674683541119
247.0,-1.9311683268701938,0.07249644747901779,1.0924018915557419
248.0,-1.9185889754806777,0.08245594058273831,1.0803099729884735
249.0,-1.9049374337163265,0.09277388530039354,1.0676679874756516
250.0,-1.890571038494049,0.10304128005557588,1.0547477007545378


==> figures/examples_two_crossed_beams_convergence_even.csv <==
elements,error
2.0,0.09165013629775416
4.0,0.02034106747342524
8.0,0.004981470709000979
16.0,0.0012395337880238663
32.0,0.0003094760455675889
64.0,7.729059246887057e-05
128.0,1.926463034108819e-05
256.0,4.759413417021344e-06
512.0,1.1331887012463771e-06


==> figures/examples_two_crossed_beams_convergence_odd.csv <==
elements,error
3.0,0.12493061315677353
5.0,0.06786468302286501
9.0,0.03468792226868116
17.0,0.017373883085533903
33.0,0.008667130734779047
65.0,0.004324745471440642
129.0,0.002159646739535329
257.0,0.0010790590545787398
513.0,0.000539311277290194


==> figures/examples_two_crossed_beams_objectivity_lagrange.csv <==
timestep,time,internal_energy,kinetic_energy,beam_contact_penalty_potential,total_energy
          0,   0.00000000000000e+00,               0.00000000000000e+00,               0.00000000000000e+00,               0.00000000000000e+00,    0.00000000000000e+00
          1,   1.00000000000000e+00,               1.14894640549834e-07,               0.00000000000000e+00,               2.60149219213570e-24,    1.14894640549834e-07
          2,   2.00000000000000e+00,               4.29624132620853e-07,               0.00000000000000e+00,               9.18250715650788e-23,    4.29624132620853e-07
          3,   3.00000000000000e+00,               8.84064778859461e-07,               0.00000000000000e+00,               1.05738555389958e-22,    8.84064778859461e-07
          4,   4.00000000000000e+00,               1.42146224983888e-06,               0.00000000000000e+00,               5.00868554884131e-22,    1.42146224983888e-06
          5,   5.00000000000000e+00,               2.00160431480744e-06,               0.00000000000000e+00,               1.16040045601577e-22,    2.00160431480744e-06
          6,   6.00000000000000e+00,               2.60011097369061e-06,               0.00000000000000e+00,               6.16742268553574e-22,    2.60011097369061e-06
          7,   7.00000000000000e+00,               3.20360136527037e-06,               0.00000000000000e+00,              -1.11631342090355e-21,    3.20360136527037e-06
          8,   8.00000000000000e+00,               3.80539741902558e-06,               0.00000000000000e+00,              -7.19341154110500e-23,    3.80539741902558e-06
          9,   9.00000000000000e+00,               4.40266409670115e-06,               0.00000000000000e+00,              -1.85749722185177e-22,    4.40266409670115e-06
         10,   1.00000000000000e+01,               4.99469736668391e-06,               0.00000000000000e+00,               3.67659259066846e-22,    4.99469736668391e-06
         11,   1.10000000000000e+01,               4.99469736668390e-06,               0.00000000000000e+00,               1.35561426818251e-22,    4.99469736668390e-06
         12,   1.20000000000000e+01,               4.99469736668391e-06,               0.00000000000000e+00,               6.89842824166075e-22,    4.99469736668391e-06
         13,   1.30000000000000e+01,               4.99469736668391e-06,               0.00000000000000e+00,               6.09381765619145e-22,    4.99469736668391e-06
         14,   1.40000000000000e+01,               4.99469736668390e-06,               0.00000000000000e+00,               6.89016472035454e-22,    4.99469736668390e-06
         15,   1.50000000000000e+01,               4.99469736668390e-06,               0.00000000000000e+00,              -1.74219089415251e-22,    4.99469736668390e-06
         16,   1.60000000000000e+01,               4.99469736668391e-06,               0.00000000000000e+00,              -4.80105873604202e-23,    4.99469736668391e-06
         17,   1.70000000000000e+01,               4.99469736668391e-06,               0.00000000000000e+00,              -4.99272716118737e-22,    4.99469736668391e-06
         18,   1.80000000000000e+01,               4.99469736668390e-06,               0.00000000000000e+00,              -6.22319671382167e-22,    4.99469736668390e-06
         19,   1.90000000000000e+01,               4.99469736668391e-06,               0.00000000000000e+00,              -5.34114330069567e-22,    4.99469736668391e-06
         20,   2.00000000000000e+01,               4.99469736668390e-06,               0.00000000000000e+00,               2.42052692487430e-23,    4.99469736668390e-06
         21,   2.10000000000000e+01,               4.99469736668391e-06,               0.00000000000000e+00,               9.20710532091450e-22,    4.99469736668391e-06
         22,   2.20000000000000e+01,               4.99469736668391e-06,               0.00000000000000e+00,              -6.88050703451989e-22,    4.99469736668391e-06
         23,   2.30000000000000e+01,               4.99469736668391e-06,               0.00000000000000e+00,               1.50096340515914e-21,    4.99469736668391e-06
         24,   2.40000000000000e+01,               4.99469736668391e-06,               0.00000000000000e+00,               7.64682973851704e-25,    4.99469736668391e-06
         25,   2.50000000000000e+01,               4.99469736668391e-06,               0.00000000000000e+00,              -4.42893049678621e-22,    4.99469736668390e-06
         26,   2.60000000000000e+01,               4.99469736668391e-06,               0.00000000000000e+00,               7.35521866282133e-22,    4.99469736668391e-06
         27,   2.70000000000000e+01,               4.99469736668391e-06,               0.00000000000000e+00,              -8.27257870631861e-22,    4.99469736668391e-06
         28,   2.80000000000000e+01,               4.99469736668391e-06,               0.00000000000000e+00,               1.71354116095715e-21,    4.99469736668391e-06
         29,   2.90000000000000e+01,               4.99469736668391e-06,               0.00000000000000e+00,               6.44058329043270e-22,    4.99469736668391e-06
         30,   3.00000000000000e+01,               4.99469736668391e-06,               0.00000000000000e+00,               2.00185606852391e-21,    4.99469736668391e-06
         31,   3.10000000000000e+01,               4.99469736668390e-06,               0.00000000000000e+00,               5.79898655832568e-22,    4.99469736668390e-06
         32,   3.20000000000000e+01,               4.99469736668390e-06,               0.00000000000000e+00,              -9.10992223694990e-23,    4.99469736668390e-06
         33,   3.30000000000000e+01,               4.99469736668391e-06,               0.00000000000000e+00,              -4.33479562444459e-22,    4.99469736668390e-06
         34,   3.40000000000000e+01,               4.99469736668390e-06,               0.00000000000000e+00,              -2.88297262313319e-22,    4.99469736668390e-06
         35,   3.50000000000000e+01,               4.99469736668390e-06,               0.00000000000000e+00,              -8.60839576634228e-23,    4.99469736668390e-06
         36,   3.60000000000000e+01,               4.99469736668390e-06,               0.00000000000000e+00,               3.90896338438760e-22,    4.99469736668390e-06
         37,   3.70000000000000e+01,               4.99469736668390e-06,               0.00000000000000e+00,               5.41473746691912e-22,    4.99469736668391e-06
         38,   3.80000000000000e+01,               4.99469736668391e-06,               0.00000000000000e+00,              -1.13535670555480e-21,    4.99469736668391e-06
         39,   3.90000000000000e+01,               4.99469736668391e-06,               0.00000000000000e+00,              -1.14289229145725e-21,    4.99469736668390e-06
         40,   4.00000000000000e+01,               4.99469736668389e-06,               0.00000000000000e+00,              -8.91523736291875e-22,    4.99469736668389e-06
         41,   4.10000000000000e+01,               4.99469736668390e-06,               0.00000000000000e+00,               1.80564430421311e-21,    4.99469736668391e-06
         42,   4.20000000000000e+01,               4.99469736668390e-06,               0.00000000000000e+00,              -1.57002608195530e-21,    4.99469736668390e-06
         43,   4.30000000000000e+01,               4.99469736668391e-06,               0.00000000000000e+00,               1.44281099065550e-21,    4.99469736668391e-06
         44,   4.40000000000000e+01,               4.99469736668390e-06,               0.00000000000000e+00,               6.92199717552608e-22,    4.99469736668390e-06
         45,   4.50000000000000e+01,               4.99469736668390e-06,               0.00000000000000e+00,              -9.41260151277932e-22,    4.99469736668390e-06
         46,   4.60000000000000e+01,               4.99469736668390e-06,               0.00000000000000e+00,              -4.99938115622882e-22,    4.99469736668390e-06
         47,   4.70000000000000e+01,               4.99469736668390e-06,               0.00000000000000e+00,               4.25299450192808e-22,    4.99469736668390e-06
         48,   4.80000000000000e+01,               4.99469736668391e-06,               0.00000000000000e+00,               1.64476054705832e-21,    4.99469736668391e-06
         49,   4.90000000000000e+01,               4.99469736668391e-06,               0.00000000000000e+00,              -6.39454013342499e-22,    4.99469736668390e-06
         50,   5.00000000000000e+01,               4.99469736668391e-06,               0.00000000000000e+00,               9.93813711890520e-22,    4.99469736668391e-06
         51,   5.10000000000000e+01,               4.99469736668391e-06,               0.00000000000000e+00,               9.98917717470238e-22,    4.99469736668391e-06
         52,   5.20000000000000e+01,               4.99469736668390e-06,               0.00000000000000e+00,              -1.69597036259029e-21,    4.99469736668390e-06
         53,   5.30000000000000e+01,               4.99469736668390e-06,               0.00000000000000e+00,              -1.01633842881745e-21,    4.99469736668390e-06
         54,   5.40000000000000e+01,               4.99469736668390e-06,               0.00000000000000e+00,               7.81410624280317e-22,    4.99469736668390e-06
         55,   5.50000000000000e+01,               4.99469736668391e-06,               0.00000000000000e+00,               1.16474324319806e-21,    4.99469736668391e-06
         56,   5.60000000000000e+01,               4.99469736668390e-06,               0.00000000000000e+00,               3.12376418322036e-22,    4.99469736668390e-06
         57,   5.70000000000000e+01,               4.99469736668390e-06,               0.00000000000000e+00,              -1.97467164222253e-21,    4.99469736668390e-06
         58,   5.80000000000000e+01,               4.99469736668391e-06,               0.00000000000000e+00,               1.70013576601156e-21,    4.99469736668392e-06
         59,   5.90000000000000e+01,               4.99469736668391e-06,               0.00000000000000e+00,               1.57903826352400e-21,    4.99469736668391e-06
         60,   6.00000000000000e+01,               4.99469736668390e-06,               0.00000000000000e+00,              -2.90921066878418e-21,    4.99469736668390e-06


==> figures/examples_two_crossed_beams_objectivity_penalty.csv <==
timestep,time,internal_energy,kinetic_energy,beam_contact_penalty_potential,total_energy
          0,   0.00000000000000e+00,               0.00000000000000e+00,               0.00000000000000e+00,               0.00000000000000e+00,    0.00000000000000e+00
          1,   1.00000000000000e+00,               1.14777876956153e-07,               0.00000000000000e+00,               1.93217106567884e-09,    1.16710048021832e-07
          2,   2.00000000000000e+00,               4.28249118086313e-07,               0.00000000000000e+00,               7.17349683342615e-09,    4.35422614919739e-07
          3,   3.00000000000000e+00,               8.78947662256598e-07,               0.00000000000000e+00,               1.46065466557851e-08,    8.93554208912383e-07
          4,   4.00000000000000e+00,               1.40974010382013e-06,               0.00000000000000e+00,               2.31996639414069e-08,    1.43293976776154e-06
          5,   5.00000000000000e+00,               1.98088009494899e-06,               0.00000000000000e+00,               3.22513095855635e-08,    2.01313140453455e-06
          6,   6.00000000000000e+00,               2.56871861871734e-06,               0.00000000000000e+00,               4.13606618370963e-08,    2.61007928055443e-06
          7,   7.00000000000000e+00,               3.16053070250825e-06,               0.00000000000000e+00,               5.03263409017192e-08,    3.21085704340997e-06
          8,   8.00000000000000e+00,               3.75012294787102e-06,               0.00000000000000e+00,               5.90623056459007e-08,    3.80918525351692e-06
          9,   9.00000000000000e+00,               4.33498539097342e-06,               0.00000000000000e+00,               6.75444652005800e-08,    4.40252985617400e-06
         10,   1.00000000000000e+01,               4.91461868640826e-06,               0.00000000000000e+00,               7.57801263185064e-08,    4.99039881272677e-06
         11,   1.10000000000000e+01,               4.91461868640827e-06,               0.00000000000000e+00,               7.57801263185032e-08,    4.99039881272677e-06
         12,   1.20000000000000e+01,               4.91461868640827e-06,               0.00000000000000e+00,               7.57801263185037e-08,    4.99039881272677e-06
         13,   1.30000000000000e+01,               4.91461868640827e-06,               0.00000000000000e+00,               7.57801263185020e-08,    4.99039881272677e-06
         14,   1.40000000000000e+01,               4.91461868640827e-06,               0.00000000000000e+00,               7.57801263185000e-08,    4.99039881272677e-06
         15,   1.50000000000000e+01,               4.91461868640827e-06,               0.00000000000000e+00,               7.57801263185013e-08,    4.99039881272677e-06
         16,   1.60000000000000e+01,               4.91461868640826e-06,               0.00000000000000e+00,               7.57801263185029e-08,    4.99039881272677e-06
         17,   1.70000000000000e+01,               4.91461868640826e-06,               0.00000000000000e+00,               7.57801263185028e-08,    4.99039881272677e-06
         18,   1.80000000000000e+01,               4.91461868640827e-06,               0.00000000000000e+00,               7.57801263185022e-08,    4.99039881272677e-06
         19,   1.90000000000000e+01,               4.91461868640827e-06,               0.00000000000000e+00,               7.57801263185021e-08,    4.99039881272677e-06
         20,   2.00000000000000e+01,               4.91461868640827e-06,               0.00000000000000e+00,               7.57801263185022e-08,    4.99039881272677e-06
         21,   2.10000000000000e+01,               4.91461868640827e-06,               0.00000000000000e+00,               7.57801263185012e-08,    4.99039881272677e-06
         22,   2.20000000000000e+01,               4.91461868640826e-06,               0.00000000000000e+00,               7.57801263185034e-08,    4.99039881272677e-06
         23,   2.30000000000000e+01,               4.91461868640826e-06,               0.00000000000000e+00,               7.57801263185027e-08,    4.99039881272677e-06
         24,   2.40000000000000e+01,               4.91461868640827e-06,               0.00000000000000e+00,               7.57801263185036e-08,    4.99039881272677e-06
         25,   2.50000000000000e+01,               4.91461868640826e-06,               0.00000000000000e+00,               7.57801263185022e-08,    4.99039881272677e-06
         26,   2.60000000000000e+01,               4.91461868640827e-06,               0.00000000000000e+00,               7.57801263185002e-08,    4.99039881272677e-06
         27,   2.70000000000000e+01,               4.91461868640826e-06,               0.00000000000000e+00,               7.57801263185043e-08,    4.99039881272677e-06
         28,   2.80000000000000e+01,               4.91461868640826e-06,               0.00000000000000e+00,               7.57801263185050e-08,    4.99039881272677e-06
         29,   2.90000000000000e+01,               4.91461868640827e-06,               0.00000000000000e+00,               7.57801263185027e-08,    4.99039881272677e-06
         30,   3.00000000000000e+01,               4.91461868640827e-06,               0.00000000000000e+00,               7.57801263185003e-08,    4.99039881272677e-06
         31,   3.10000000000000e+01,               4.91461868640826e-06,               0.00000000000000e+00,               7.57801263185021e-08,    4.99039881272677e-06
         32,   3.20000000000000e+01,               4.91461868640827e-06,               0.00000000000000e+00,               7.57801263185041e-08,    4.99039881272677e-06
         33,   3.30000000000000e+01,               4.91461868640827e-06,               0.00000000000000e+00,               7.57801263185037e-08,    4.99039881272677e-06
         34,   3.40000000000000e+01,               4.91461868640827e-06,               0.00000000000000e+00,               7.57801263185001e-08,    4.99039881272677e-06
         35,   3.50000000000000e+01,               4.91461868640826e-06,               0.00000000000000e+00,               7.57801263185036e-08,    4.99039881272676e-06
         36,   3.60000000000000e+01,               4.91461868640826e-06,               0.00000000000000e+00,               7.57801263185010e-08,    4.99039881272676e-06
         37,   3.70000000000000e+01,               4.91461868640826e-06,               0.00000000000000e+00,               7.57801263185019e-08,    4.99039881272677e-06
         38,   3.80000000000000e+01,               4.91461868640827e-06,               0.00000000000000e+00,               7.57801263185004e-08,    4.99039881272677e-06
         39,   3.90000000000000e+01,               4.91461868640826e-06,               0.00000000000000e+00,               7.57801263185034e-08,    4.99039881272677e-06
         40,   4.00000000000000e+01,               4.91461868640826e-06,               0.00000000000000e+00,               7.57801263185051e-08,    4.99039881272677e-06
         41,   4.10000000000000e+01,               4.91461868640826e-06,               0.00000000000000e+00,               7.57801263185061e-08,    4.99039881272677e-06
         42,   4.20000000000000e+01,               4.91461868640826e-06,               0.00000000000000e+00,               7.57801263185062e-08,    4.99039881272677e-06
         43,   4.30000000000000e+01,               4.91461868640827e-06,               0.00000000000000e+00,               7.57801263185025e-08,    4.99039881272677e-06
         44,   4.40000000000000e+01,               4.91461868640827e-06,               0.00000000000000e+00,               7.57801263185006e-08,    4.99039881272677e-06
         45,   4.50000000000000e+01,               4.91461868640826e-06,               0.00000000000000e+00,               7.57801263185056e-08,    4.99039881272677e-06
         46,   4.60000000000000e+01,               4.91461868640826e-06,               0.00000000000000e+00,               7.57801263185064e-08,    4.99039881272677e-06
         47,   4.70000000000000e+01,               4.91461868640827e-06,               0.00000000000000e+00,               7.57801263185024e-08,    4.99039881272677e-06
         48,   4.80000000000000e+01,               4.91461868640826e-06,               0.00000000000000e+00,               7.57801263185029e-08,    4.99039881272677e-06
         49,   4.90000000000000e+01,               4.91461868640826e-06,               0.00000000000000e+00,               7.57801263185037e-08,    4.99039881272677e-06
         50,   5.00000000000000e+01,               4.91461868640826e-06,               0.00000000000000e+00,               7.57801263185017e-08,    4.99039881272676e-06
         51,   5.10000000000000e+01,               4.91461868640826e-06,               0.00000000000000e+00,               7.57801263185038e-08,    4.99039881272677e-06
         52,   5.20000000000000e+01,               4.91461868640827e-06,               0.00000000000000e+00,               7.57801263185015e-08,    4.99039881272677e-06
         53,   5.30000000000000e+01,               4.91461868640827e-06,               0.00000000000000e+00,               7.57801263185036e-08,    4.99039881272677e-06
         54,   5.40000000000000e+01,               4.91461868640827e-06,               0.00000000000000e+00,               7.57801263184996e-08,    4.99039881272677e-06
         55,   5.50000000000000e+01,               4.91461868640826e-06,               0.00000000000000e+00,               7.57801263185103e-08,    4.99039881272677e-06
         56,   5.60000000000000e+01,               4.91461868640826e-06,               0.00000000000000e+00,               7.57801263184994e-08,    4.99039881272676e-06
         57,   5.70000000000000e+01,               4.91461868640827e-06,               0.00000000000000e+00,               7.57801263184979e-08,    4.99039881272677e-06
         58,   5.80000000000000e+01,               4.91461868640827e-06,               0.00000000000000e+00,               7.57801263184975e-08,    4.99039881272677e-06
         59,   5.90000000000000e+01,               4.91461868640826e-06,               0.00000000000000e+00,               7.57801263185059e-08,    4.99039881272677e-06
         60,   6.00000000000000e+01,               4.91461868640827e-06,               0.00000000000000e+00,               7.57801263185035e-08,    4.99039881272677e-06

